Adaptive Policy with Wait-$k$ Model for Simultaneous Translation

Simultaneous machine translation (SiMT) requires a robust read/write policy in conjunction with a high-quality translation model. Traditional methods rely on either a fixed wait-$k$ policy coupled with a standalone wait-$k$ translation model, or an adaptive policy jointly trained with the translation model. In this study, we propose a more flexible approach by decoupling the adaptive policy model from the translation model. Our motivation stems from the observation that a standalone multi-path wait-$k$ model performs competitively with adaptive policies utilized in state-of-the-art SiMT approaches. Specifically, we introduce DaP, a divergence-based adaptive policy, that makes read/write decisions for any translation model based on the potential divergence in translation distributions resulting from future information. DaP extends a frozen wait-$k$ model with lightweight parameters, and is both memory and computation efficient. Experimental results across various benchmarks demonstrate that our approach offers an improved trade-off between translation accuracy and latency, outperforming strong baselines.

==> data/deen/dapst_max_conti1024.txt <==
al bleu
1.79 23.88
2.5 26.07
3.24 27.81
4.03 29.12
5.13 30.22
6.02 30.77
7.59 31.05
8.88 31.39
11.13 31.56

==> data/deen/dapst_max_conti4.txt <==
al bleu
0.49 21.65
1.3 24.51
2.17 27.12
3.25 29.19
4.31 29.97
5.87 30.84
7.65 31.29
8.98 31.52
10.53 31.60
12.53 31.79

==> data/deen/dapst_max_conti6.txt <==
al bleu
0.89 22.56
1.76 25.39
2.69 28.01
3.54 29.39
4.53 30.23
5.55 30.83
6.36 31.12
7.5 31.54
9.77 31.7

==> data/deen/dapst_max_conti8.txt <==
al bleu
1.13 23.0
2.04 25.99
3.09 28.45
3.98 29.77
5.16 30.54
6.32 31.12
7.25 31.34
8.59 31.66
11.21 31.89

==> data/deen/itst.txt <==
al bleu
1.57 19.2
2.17 24.71
2.77 28.26
3.31 28.85
4.01 29.55
4.82 30.35
5.66 30.52
6.65 30.91
7.7 31.05
8.73 31.08
9.79 31.2
12.6 31.32

==> data/deen/itst_waitk.txt <==
al bleu
0.49 22.15
1.0 24.03
1.56 25.98
2.6 28.04
3.28 28.81
3.98 29.57
4.79 30.2
5.71 30.71
6.66 31.07
7.67 31.22
8.78 31.5
9.83 31.45
12.65 31.72

==> data/deen/waitk.txt <==
al bleu
0.47 21.08
1.45 23.97
2.12 26.21
3.12 27.15
4.1 28.53
5.05 29.16
6.03 29.72
6.97 30.16
7.9 30.69
8.78 30.86
9.7 31.11
10.57 31.2
11.42 31.41
12.24 31.41

==> data/envi/dapst_max_conti1024.txt <==
al bleu
0.89 21.89
1.41 27.11
1.99 29.31
3.06 29.63
4.6 30.15
5.44 30.09
6.25 30.13
7.49 30.15
8.08 30.2
8.74 30.17
9.61 30.01
10.67 30.11
11.69 30.1

==> data/envi/dapst_max_conti4.txt <==
al bleu
0.88 21.81
1.4 27.03
1.94 29.3
2.74 29.64
3.7 30.04
4.24 30.01
5.38 30.07
6.1 30.2
7.15 30.04
7.76 30.12
8.49 30.17
11.04 30.03

==> data/envi/dapst_max_conti6.txt <==
al bleu
0.89 21.87
1.41 27.11
1.97 29.27
2.89 29.56
4.08 30.02
4.76 29.98
5.32 30.07
6.21 30.09
7.1 30.18
7.67 30.08
8.35 29.98
9.04 30.02
9.9 30.01
12.77 30.05

==> data/envi/dapst_max_conti8.txt <==
al bleu
0.89 21.89
1.41 27.12
1.98 29.3
2.96 29.58
4.31 30.07
5.05 30.02
5.7 30.08
6.69 30.05
7.7 30.19
8.32 30.04
9.06 30.04
9.83 30.06
10.83 30.02

==> data/envi/itst.txt <==
al bleu
1.29 23.06
1.85 26.33
2.44 28.7
3.23 29.37
3.76 29.5
4.42 29.48
5.15 29.79
5.91 29.83
6.7 29.94
7.69 29.95
8.67 29.84
9.93 29.95
12.58 30.01

==> data/envi/itst_waitk.txt <==
al bleu
1.3 22.71
1.92 26.14
2.52 28.59
3.35 29.74
4.51 29.95
5.23 29.95
5.92 29.95
6.81 29.98
7.72 29.91
8.71 29.98
9.95 30.07
12.55 30.09

==> data/envi/waitk.txt <==
al bleu
3.21 27.87
3.93 29.4
4.73 30.11
5.57 30.14
6.43 30.08
7.28 30.13
8.12 30.14
8.93 30.11
9.7 30.1
10.43 30.2
11.13 30.16
11.79 30.13
12.41 30.16
13.01 30.18

==> data/zhen/al_nll_itst.txt <==
al nll
0.076 4.066
0.778 3.801
1.514 3.559
2.228 3.354
2.955 3.228
3.813 3.112
4.718 3.031
5.6 2.978
6.36 2.952
7.259 2.928
8.162 2.914
8.868 2.905
9.779 2.896
11.027 2.885

==> data/zhen/al_nll_label.txt <==
al nll
0.096 3.761
0.828 3.524
1.542 3.329
2.346 3.182
3.054 3.083
3.924 3.02
4.646 2.987
5.885 2.948
7.164 2.924
9.541 2.903

==> data/zhen/al_nll_predict.txt <==
al nll
0.004 3.956
0.767 3.703
1.557 3.472
2.28 3.307
3.097 3.17
3.888 3.081
4.738 3.019
6.005 2.964
7.013 2.935
8.378 2.908
10.67 2.886

==> data/zhen/al_nll_waitk.txt <==
al nll
0.549 4.105
1.507 3.798
2.466 3.591
3.401 3.427
4.323 3.295
5.234 3.205
6.112 3.128
6.958 3.068
7.774 3.024
8.564 2.987
9.318 2.963
10.021 2.938
11.276 2.912

==> data/zhen/dapst_max_conti1024.txt <==
al bleu
1.18 13.07
1.85 14.67
2.8 16.7
3.72 17.25
4.54 17.73
5.06 18.14
5.85 18.19
6.83 18.76
8.36 18.88
10.71 18.9

==> data/zhen/dapst_max_conti4.txt <==
al bleu
0.89 12.45
1.6 14.26
2.36 15.77
3.1 16.97
4.25 17.38
5.67 18.03
7.0 18.21
9.12 18.35

==> data/zhen/dapst_max_conti6.txt <==
al bleu
1.08 12.74
1.79 14.66
2.7 16.62
3.67 17.39
4.44 17.61
5.68 18.42
6.87 18.7
8.57 18.62
10.84 19.14

==> data/zhen/dapst_max_conti8.txt <==
al bleu
1.12 12.76
1.89 14.97
2.83 16.79
4.0 17.52
4.9 17.65
6.44 18.53
7.74 18.48
9.73 18.78
12.06 19.19

==> data/zhen/divergence_type_eucli.txt <==
al bleu
0.67 11.88
1.47 14.02
2.45 16.34
3.51 17.11
4.67 17.96
5.53 18.12
6.73 18.54
8.23 18.74
9.04 18.94
10.1 18.85
%11.19 18.90

==> data/zhen/divergence_type_kl.txt <==
al bleu
0.72 12.3
1.79 14.63
2.71 16.36
4.14 17.45
4.94 17.89
6.32 18.33
7.61 18.78
8.56 18.83
9.88 18.85
10.8 18.89


==> data/zhen/extra_decoder_layer0.txt <==
al bleu
%0.76 12.17
1.5 13.57
2.24 15.0
3.58 16.58
4.4 17.49
6.02 18.3
7.49 18.63
9.7 18.74

==> data/zhen/extra_decoder_layer3.txt <==
al bleu
1.2 13.53
2.29 15.6
3.6 17.09
4.84 17.97
6.55 18.67
7.87 18.8
10.05 18.74

==> data/zhen/itst.txt <==
al bleu
0.7 8.91
1.46 11.92
2.16 14.35
2.76 15.55
3.5 17.06
4.27 17.72
4.79 17.95
5.74 18.07
6.82 18.63
7.66 18.58
8.74 18.61
9.96 18.75
13.68 19.15

==> data/zhen/itst_waitk.txt <==
al bleu
0.86 12.06
2.35 14.94
3.58 16.45
4.45 17.46
5.38 18.22
6.98 18.11
8.92 18.55
13.52 19.06

==> data/zhen/label_matrix_based_on_mwaitk_model.txt <==
al bleu
%0.66 12.2
1.26 13.56
1.83 14.98
2.65 16.14
3.7 17.07
4.26 17.41
5.1 18.0
5.71 18.28
6.42 18.78
7.57 18.97
9.38 18.94
12.22 18.79

==> data/zhen/upper_bound.txt <==
al bleu
0.41 13.46
1.02 14.84
1.77 17.13
2.28 17.77
2.91 18.26
3.56 18.29
4.71 18.81
6.19 18.94
17.55 19.45

==> data/zhen/waitk.txt <==
al bleu
1.31 11.7
2.23 13.46
2.96 14.37
3.87 15.15
4.76 16.34
5.63 16.98
6.45 17.61
7.27 17.87
8.09 18.05
8.82 18.54
9.56 18.45
10.26 18.55
10.9 18.55
11.46 18.76
